Generative Motion Infilling From Imprecisely Timed Keyframes

Keyframes are a standard representation for kinematic motion specification. Recent learned motion-inbetweening methods use keyframes as a way to control generative motion models, and are trained to generate life-like motion that matches the exact poses and timings of input keyframes. However, the quality of generated motion may degrade if the timing of these constraints is not perfectly consistent with the desired motion. Unfortunately, correctly specifying keyframe timings is a tedious and challenging task in practice. Our goal is to create a system that synthesizes high-quality motion from keyframes, even if keyframes are imprecisely timed. We present a method that allows constraints to be retimed as part of the generation process. Specifically, we introduce a novel model architecture that explicitly outputs a time-warping function to correct mistimed keyframes, and spatial residuals that add pose details. We demonstrate how our method can automatically turn approximately timed keyframe constraints into diverse, realistic motions with plausible timing and detailed submovements.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


